Document Retrieval on Repetitive String Collections

Most of the fastest-growing string collections today are repetitive, that is, most of the constituent documents are similar to many others. As these collections keep growing, a key approach to handling them is to exploit their repetitiveness, which can reduce their space usage by orders of magnitude. We study the problem of indexing repetitive string collections in order to perform efficient document retrieval operations on them. Document retrieval problems are routinely solved by search engines on large natural language collections, but the techniques are less developed on generic string collections. The case of repetitive string collections is even less understood, and there are very few existing solutions. We develop two novel ideas, {\em interleaved LCPs} and {\em precomputed document lists}, that yield highly compressed indexes solving the problem of document listing (find all the documents where a string appears), top-$k$ document retrieval (find the $k$ documents where a string appears most often), and document counting (count the number of documents where a string appears). We also show that a classical data structure supporting the latter query becomes highly compressible on repetitive data. Finally, we show how the tools we developed can be combined to solve ranked conjunctive and disjunctive multi-term queries under the simple tf-idf model of relevance. We thoroughly evaluate the resulting techniques in various real-life repetitiveness scenarios, and recommend the best choices for each case.

==> plots/count/enwiki.csv <==
Brute-D;16;714481
PDL-RP;11.5347;1.10747e+06
PDL-count;4.06503;2580.82
Sada-RR;1.22294;1012.64
Sada-P-G;2.69391;1608.35
Sada-P-RR;2.74815;1572.09
Sada-RR-G;1.08814;2000.79
Sada-RR-RR;1.14238;1959.68
Sada-Gr;0.439229;18541.6
Sada;2.09368;250.381
Sada-RS;1.17963;687.876
Sada-RS-S;0.423628;923.165
Sada-RD;0.941954;1119.25
Sada-RD-S;0.374393;1316.2
Sada-S-S;0.823246;755.45
Sada-S;1.07869;525.297
wt-skewed;5.34657;615.257
ILCP;4.57498;6032.56
wt-skewed-rrr;3.01735;5955.75


==> plots/count/influenza.csv <==
Brute-D;18;4.55731e+06
PDL-RP;6.50802;6.22161e+06
PDL-count;0.088855;1462.01
Sada-RR;0.0070813;581.29
Sada-P-G;2.46626;1290.63
Sada-P-RR;2.46626;1356.03
Sada-RR-G;0.00709784;1045.58
Sada-RR-RR;0.00709974;1108.3
Sada-Gr;0.00451696;33502
Sada;2.09305;624.129
Sada-RS;0.00648972;584.379
Sada-RS-S;0.00503166;766.518
Sada-RD;0.00559271;855.663
Sada-RD-S;0.00455544;1004.61
Sada-S-S;0.00574254;624.102
Sada-S;0.00627385;439.254
wt-skewed;4.69777;1497.84
ILCP;0.52539;7252.04
wt-skewed-rrr;0.894159;7912.56


==> plots/count/page.csv <==
Brute-D;8;59418.7
PDL-RP;0.534716;43356.1
PDL-count;6.66287;2950.32
Sada-RR;5.88463;1105.02
Sada-P-G;1.30708;2029.9
Sada-P-RR;0.145721;852.328
Sada-RR-G;1.29707;2267.69
Sada-RR-RR;0.135717;1087.51
Sada-Gr;0.0858997;23749.5
Sada;2.09375;218.236
Sada-RS;5.99104;742.482
Sada-RS-S;1.04175;896.596
Sada-RD;3.71716;1018.56
Sada-RD-S;0.989004;1204.97
Sada-S-S;3.4323;734.618
Sada-S;5.72932;603.622
wt-skewed;26.286;568.665
ILCP;18.4544;4398.95
wt-skewed-rrr;14.7836;6012.35


==> plots/count/revision.csv <==
Brute-D;15;124286
PDL-RP;0.630533;217804
PDL-count;0.251164;918.533
Sada-RR;0.12481;506.134
Sada-P-G;2.46945;1441.84
Sada-P-RR;2.45532;881.712
Sada-RR-G;0.0702651;1535.34
Sada-RR-RR;0.0561304;973.964
Sada-Gr;0.0238588;21642.7
Sada;2.0937;212.827
Sada-RS;0.221759;396.186
Sada-RS-S;0.0585995;492.13
Sada-RD;0.0880482;520.715
Sada-RD-S;0.0458293;640.608
Sada-S-S;0.141941;380.151
Sada-S;0.209236;269.038
wt-skewed;5.70889;694.045
ILCP;0.483612;4482.09
wt-skewed-rrr;1.22699;5037.56


==> plots/count/runs.csv <==
128;3703913;2634015;1011284;443851
256;2638657;1735036;615107;279397
512;1876023;1134035;358651;177263
1024;1329754;738091;203833;110987
2048;948390;474047;112742;66125
4096;677167;300463;63619;38055
8192;486169;188033;37399;20677
16384;353968;116390;22872;11033
32768;247634;68182;13559;5555
65536;176748;40955;8095;2815
131072;126512;22929;4576;1461


==> plots/count/swissprot.csv <==
Brute-D;18;9391.61
PDL-RP;17.7486;24847.6
PDL-count;0.552267;1481.85
Sada-RR;0.0764464;779.33
Sada-P-G;;
Sada-P-RR;;
Sada-RR-G;;
Sada-RR-RR;;
Sada-Gr;0.0340654;25236.3
Sada;2.09115;245.629
Sada-RS;0.0817303;537.661
Sada-RS-S;0.0817303;545.212
Sada-RD;0.0622527;791.952
Sada-RD-S;0.0622527;799.142
Sada-S-S;0.0779022;398.976
Sada-S;0.0779022;396.162
wt-skewed;3.31114;477.194
ILCP;0.992141;3413.98
wt-skewed-rrr;1.53707;3346.91


==> plots/list/enwiki-big.csv <==
Brute-L;11,7919;7,7694;5,7478;4,7387;4,2358;;;;;
Brute-L;591,8950;1511,5100;3827,9200;8998,0800;19788,5000;;;;;
Brute-D;28,7919;24,7694;22,7478;21,7387;21,2358;;;;;
Brute-D;25,0180;24,8322;24,8245;24,8312;24,8314;;;;;
Sada-L;14,3425;10,3200;8,2984;7,2892;6,7864;;;;;
Sada-L;573,6250;1134,2200;2279,2500;4732,9000;9567,7400;;;;;
Sada-D;31,3425;27,3200;25,2984;24,2892;23,7864;;;;;
Sada-D;45,8477;45,8535;45,8386;45,8595;45,8774;;;;;
ILCP-L;14,7972;10,7747;8,7531;7,7440;7,2411;;;;;
ILCP-L;964,4630;1506,0000;2680,8000;5147,2100;9953,1300;;;;;
ILCP-D;31,7972;27,7747;25,7531;24,7440;24,2411;;;;;
ILCP-D;176,7560;176,7800;176,8100;176,8160;176,7920;;;;;
PDL-BC;20,6363;16,6138;14,5922;13,5830;13,0802;;;;;
PDL-BC;28,3472;28,6630;30,0367;32,5340;37,9557;;;;;
PDL-RP;23,9067;19,8843;17,8627;16,8535;16,3507;;;;;
PDL-RP;36,3451;36,8584;38,2378;41,0128;46,6671;;;;;
PDL-set;;;;;;;;;;
PDL-set;;;;;;;;;;
WT;;;;;;;;;;
WT;;;;;;;;;;
Grid;;;;;;;;;;
Grid;;;;;;;;;;
LZ;16,4251;15,8188;15,2149;14,6138;14,0130;13,4129;12,8159;12,2169;11,6189;11,4203
LZ;361,4400;359,5000;355,0300;351,6600;342,8500;338,2200;343,8700;338,2200;335,0000;338,9600
Grammar;12,2665;;;;;;;;;
Grammar;397,8770;;;;;;;;;


==> plots/list/enwiki.csv <==
Brute-L;11,0838;7,5793;5,8194;4,9436;4,5077;;;;
Brute-L;66,3221;161,7070;379,9260;847,3420;1814,1100;;;;
Brute-D;24,0838;20,5793;18,8194;17,9436;17,5077;;;;
Brute-D;2,1589;2,1603;2,1609;2,1598;2,1606;;;;
Sada-L;13,6164;10,1119;8,3520;7,4763;7,0403;;;;
Sada-L;56,7280;105,8170;204,6580;404,9360;803,8750;;;;
Sada-D;26,6165;23,1119;21,3520;20,4763;20,0403;;;;
Sada-D;4,5536;4,5542;4,5524;4,5547;4,5566;;;;
ILCP-L;14,1408;10,6362;8,8764;8,0006;7,5647;;;;
ILCP-L;96,3108;146,8640;248,8450;450,8520;853,9600;;;;
ILCP-D;27,1408;23,6363;21,8764;21,0006;20,5647;;;;
ILCP-D;17,9493;17,9575;17,9574;17,9576;17,9734;;;;
PDL-BC;18,4817;14,9772;13,2173;12,3416;11,9056;;;;
PDL-BC;3,3504;4,0645;5,5992;8,7838;15,1563;;;;
PDL-RP;20,3393;16,8348;15,0749;14,1992;13,7632;;;;
PDL-RP;3,2817;3,9931;5,5992;8,8282;15,2571;;;;
PDL-set;;;;;;;;;
PDL-set;;;;;;;;;
WT;24,6859;21,1814;19,4215;18,5457;18,1098;;;;
WT;21,0600;21,0600;21,0600;21,0600;21,0600;;;;
Grid;34,1085;30,6039;28,8441;27,9685;27,5327;;;;
Grid;66,5200;115,8000;219,2900;419,8100;817,8700;;;;
LZ;17,4660;16,7271;15,9890;15,2518;14,5197;13,7897;13,0623;12,3353;12,0928
LZ;36,0700;36,0100;35,5500;34,4500;33,8000;33,4800;33,2200;33,2300;33,2400
Grammar;12,8173;;;;;;;;
Grammar;247,9570;;;;;;;;


==> plots/list/influenza-big.csv <==
Brute-L;1,9615;1,0942;0,6714;0,4651;0,3664;;;;
Brute-L;102,8500;216,2110;505,5160;1262,6900;3102,3600;;;;
Brute-D;19,9615;19,0942;18,6714;18,4651;18,3664;;;;
Brute-D;4,5415;4,3383;4,3392;4,3353;4,3395;;;;
Sada-L;4,5027;3,6354;3,2126;3,0063;2,9076;;;;
Sada-L;527,3520;1021,0100;2024,9200;4015,0600;8054,3700;;;;
Sada-D;22,5027;21,6354;21,2126;21,0063;20,9076;;;;
Sada-D;13,9642;13,9714;13,9581;13,9571;13,9570;;;;
ILCP-L;2,4210;1,5536;1,1308;0,9245;0,8259;;;;
ILCP-L;132,9410;258,2490;549,7460;1241,0100;2853,4700;;;;
ILCP-D;20,4210;19,5536;19,1308;18,9245;18,8259;;;;
ILCP-D;6,8648;6,8644;6,8614;6,8635;6,8613;;;;
PDL-BC;8,3251;7,4577;7,0349;6,8286;6,7300;;;;
PDL-BC;5,4055;5,3789;5,3839;5,3878;5,3795;;;;
PDL-RP;8,4695;7,6022;7,1794;6,9731;6,8744;;;;
PDL-RP;6,2833;6,3010;6,3248;6,3240;6,3309;;;;
PDL-set;;;;;;;;;
PDL-set;;;;;;;;;
WT;;;;;;;;;
WT;;;;;;;;;
Grid;36,2522;35,3087;34,8395;34,6039;34,4857;;;;
Grid;569,8900;979,7900;1954,9500;3862,9900;7789,0700;;;;
LZ;7,5024;7,2957;7,0890;6,8822;6,6755;6,4688;6,2621;6,0553;5,9864
LZ;49,6400;49,6200;49,6000;49,4400;48,6200;47,6100;46,6500;46,1700;46,1700
Grammar;2,5808;;;;;;;;
Grammar;42,9217;;;;;;;;


==> plots/list/influenza.csv <==
Brute-L;1,9684;1,1280;0,7180;0,5188;0,4232;;;
Brute-L;46,1360;99,2379;231,4200;563,3660;1365,4900;;;
Brute-D;18,9684;18,1280;17,7180;17,5188;17,4232;;;
Brute-D;1,7272;1,7275;1,7279;1,7272;1,7266;;;
Sada-L;4,5126;3,6722;3,2623;3,0630;2,9674;;;
Sada-L;223,7950;434,2050;855,3770;1692,0500;3376,9500;;;
Sada-D;21,5126;20,6722;20,2623;20,0630;19,9674;;;
Sada-D;5,3327;5,3325;5,3316;5,3306;5,3402;;;
ILCP-L;2,4843;1,6440;1,2340;1,0348;0,9392;;;
ILCP-L;61,5790;119,9900;253,5520;564,5870;1277,1200;;;
ILCP-D;19,4843;18,6440;18,2340;18,0348;17,9392;;;
ILCP-D;3,0261;3,0292;3,0274;3,0280;3,0283;;;
PDL-BC;7,3928;6,5525;6,1425;5,9433;5,8477;;;
PDL-BC;2,1210;2,0917;2,0911;2,0962;2,0849;;;
PDL-RP;7,4012;6,5608;6,1508;5,9516;5,8560;;;
PDL-RP;2,5912;2,5825;2,5858;2,5952;2,5920;;;
PDL-set;;;;;;;;
PDL-set;;;;;;;;
WT;17,4493;16,6089;16,1989;15,9997;15,9041;;;
WT;20,2800;20,2800;20,2800;20,2800;20,2800;;;
Grid;34,2843;33,3735;32,9206;32,6936;32,5795;;;
Grid;214,3400;413,9800;828,2400;1625,2100;3231,1300;;;
LZ;8,2576;7,9962;7,7348;7,4734;7,2120;6,9507;6,6893;6,4279
LZ;22,3200;22,3200;22,2900;22,1200;21,6100;21,0500;20,5700;20,4600
Grammar;2,7395;;;;;;;
Grammar;16,7389;;;;;;;


==> plots/list/page-big.csv <==
Brute-L;2,1527;1,1429;0,6403;0,3878;0,2609;;;;
Brute-L;52,3429;89,5887;175,2880;378,2420;880,4710;;;;
Brute-D;11,1527;10,1429;9,6403;9,3878;9,2609;;;;
Brute-D;1,3640;1,2271;1,2272;1,2270;1,2273;;;;
Sada-L;4,7028;3,6930;3,1903;2,9378;2,8110;;;;
Sada-L;3,6412;6,6916;12,7458;23,8773;44,5071;;;;
Sada-D;13,7028;12,6930;12,1903;11,9378;11,8110;;;;
Sada-D;0,3054;0,3051;0,3061;0,3057;0,3051;;;;
ILCP-L;5,9026;4,8928;4,3901;4,1376;4,0108;;;;
ILCP-L;4,2634;7,2783;13,3743;24,5612;45,2726;;;;
ILCP-D;14,9026;13,8928;13,3901;13,1376;13,0108;;;;
ILCP-D;0,7218;0,7216;0,7222;0,7217;0,7206;;;;
PDL-BC;2,8363;1,8265;1,3238;1,0713;0,9445;;;;
PDL-BC;0,4982;0,7028;1,2272;2,3764;5,0792;;;;
PDL-RP;2,8815;1,8717;1,3691;1,1165;0,9897;;;;
PDL-RP;0,4585;0,7705;1,3590;2,5483;5,3148;;;;
PDL-set;;;;;;;;;
PDL-set;;;;;;;;;
WT;;;;;;;;;
WT;;;;;;;;;
Grid;;;;;;;;;
Grid;;;;;;;;;
LZ;9,6418;9,2981;8,9543;8,6106;8,2672;7,9240;7,5795;7,2358;6,8916
LZ;13,4700;13,4600;14,1600;16,6000;20,8700;25,0100;29,2400;32,8500;32,8600
Grammar;;;;;;;;;
Grammar;;;;;;;;;


==> plots/list/page.csv <==
Brute-L;1,9365;1,0606;0,6247;0,4063;0,2966;;;
Brute-L;5,7845;9,9240;19,8979;43,7083;102,9930;;;
Brute-D;7,9365;7,0606;6,6247;6,4063;6,2966;;;
Brute-D;0,1112;0,1112;0,1112;0,1112;0,1112;;;
Sada-L;4,4692;3,5933;3,1574;2,9390;2,8293;;;
Sada-L;0,5144;0,9561;1,8429;3,7236;6,7276;;;
Sada-D;10,4692;9,5933;9,1574;8,9390;8,8293;;;
Sada-D;0,0421;0,0419;0,0418;0,0418;0,0419;;;
ILCP-L;5,6360;4,7601;4,3242;4,1058;3,9961;;;
ILCP-L;0,6263;1,0732;1,9683;3,6678;6,8691;;;
ILCP-D;11,6360;10,7601;10,3242;10,1058;9,9961;;;
ILCP-D;0,1264;0,1264;0,1263;0,1261;0,1266;;;
PDL-BC;2,3073;1,4314;0,9955;0,7771;0,6674;;;
PDL-BC;0,1532;0,2358;0,4237;0,8477;1,8803;;;
PDL-RP;2,3257;1,4498;1,0139;0,7955;0,6858;;;
PDL-RP;0,1719;0,2630;0,4670;0,9375;2,0743;;;
PDL-set;;;;;;;;
PDL-set;;;;;;;;
WT;2,3659;1,4900;1,0540;0,8356;0,7260;;;
WT;1,0800;1,0800;1,0800;1,0800;1,0800;;;
Grid;32,0854;31,2095;30,7736;30,5552;30,4455;;;
Grid;0,2400;0,4200;0,6900;1,2100;2,1600;;;
LZ;10,6977;10,2460;9,7943;9,3426;8,8914;8,4402;7,9885;7,5367
LZ;2,8100;2,6600;2,8200;3,2300;3,6800;4,0400;4,3800;4,3900
Grammar;0,3517;;;;;;;
Grammar;31,8134;;;;;;;


==> plots/list/revision-big.csv <==
Brute-L;2,1375;1,1348;0,6356;0,3855;0,2601;;;;
Brute-L;55,2523;91,0672;170,6040;345,9300;749,6210;;;;
Brute-D;19,1375;18,1348;17,6356;17,3855;17,2601;;;;
Brute-D;2,9280;2,7255;2,7258;2,7231;2,7256;;;;
Sada-L;4,6876;3,6849;3,1857;2,9356;2,8102;;;;
Sada-L;236,2620;470,5930;945,1480;1880,7200;3800,2600;;;;
Sada-D;21,6876;20,6849;20,1857;19,9356;19,8102;;;;
Sada-D;6,9077;6,9042;6,9081;6,9169;6,9046;;;;
ILCP-L;2,4515;1,4488;0,9496;0,6995;0,5741;;;;
ILCP-L;43,3775;68,3719;122,0280;232,8560;468,6530;;;;
ILCP-D;19,4515;18,4488;17,9496;17,6995;17,5741;;;;
ILCP-D;1,9464;1,9379;1,9417;1,9383;1,9388;;;;
PDL-BC;3,2076;2,2050;1,7058;1,4557;1,3303;;;;
PDL-BC;3,6636;3,7292;4,2182;5,2016;7,3285;;;;
PDL-RP;3,0028;2,0001;1,5009;1,2508;1,1254;;;;
PDL-RP;4,6404;4,9760;5,5033;6,5032;8,6387;;;;
PDL-set;;;;;;;;;
PDL-set;;;;;;;;;
WT;;;;;;;;;
WT;;;;;;;;;
Grid;;;;;;;;;
Grid;;;;;;;;;
LZ;9,9951;9,6541;9,3131;8,9722;8,6314;8,2888;7,9461;7,6026;7,2591
LZ;54,2300;54,2300;53,4600;52,4400;51,3100;50,5200;49,8300;49,4100;49,4200
Grammar;0,3391;;;;;;;;
Grammar;161,7160;;;;;;;;


==> plots/list/revision.csv <==
Brute-L;1,9238;1,0529;0,6209;0,4046;0,2964;;;
Brute-L;6,0659;10,0764;19,3030;40,1191;89,0695;;;
Brute-D;15,9239;15,0529;14,6209;14,4047;14,2964;;;
Brute-D;0,2556;0,2558;0,2559;0,2559;0,2558;;;
Sada-L;4,4567;3,5858;3,1538;2,9375;2,8292;;;
Sada-L;26,6455;52,1200;104,3690;204,7310;400,3180;;;
Sada-D;18,4567;17,5858;17,1538;16,9375;16,8292;;;
Sada-D;0,7438;0,7427;0,7433;0,7436;0,7452;;;
ILCP-L;2,2145;1,3436;0,9116;0,6953;0,5870;;;
ILCP-L;5,7141;9,0567;16,2943;31,2946;63,3579;;;
ILCP-D;16,2145;15,3436;14,9116;14,6953;14,5870;;;
ILCP-D;0,2458;0,2462;0,2457;0,2465;0,2462;;;
PDL-BC;2,6366;1,7657;1,3337;1,1174;1,0091;;;
PDL-BC;0,4226;0,5029;0,6770;1,0525;1,9534;;;
PDL-RP;2,4269;1,5560;1,1240;0,9077;0,7995;;;
PDL-RP;0,5892;0,6791;0,8693;1,2884;2,2588;;;
PDL-set;;;;;;;;
PDL-set;;;;;;;;
WT;5,4392;4,5683;4,1363;3,9200;3,8117;;;
WT;44,0000;44,0000;44,0000;44,0000;44,0000;;;
Grid;27,6383;26,7627;26,3270;26,1087;25,9991;;;
Grid;27,8800;52,8200;103,6800;201,2800;393,2600;;;
LZ;11,1633;10,7173;10,2712;9,8290;9,3865;8,9440;8,5023;8,0611
LZ;6,7800;6,6900;6,5500;6,4000;6,2600;6,1800;6,1300;6,1100
Grammar;0,4214;;;;;;;
Grammar;5,9841;;;;;;;


==> plots/list/swissprot.csv <==
Brute-L;10,1403;6,8776;5,2808;4,5016;4,1205;;;;
Brute-L;2,1101;3,4905;6,3956;12,4430;24,6251;;;;
Brute-D;28,1404;24,8776;23,2809;22,5016;22,1205;;;;
Brute-D;0,0766;0,0766;0,0766;0,0766;0,0767;;;;
Sada-L;12,6724;9,4096;7,8129;7,0336;6,6525;;;;
Sada-L;4,6785;8,1546;15,3159;29,2020;55,1146;;;;
Sada-D;30,6724;27,4096;25,8129;25,0336;24,6525;;;;
Sada-D;0,3451;0,3463;0,3450;0,3463;0,3457;;;;
ILCP-L;11,4465;8,1837;6,5870;5,8077;5,4266;;;;
ILCP-L;3,3581;5,2378;9,0365;16,5361;30,8854;;;;
ILCP-D;29,4465;26,1837;24,5870;23,8077;23,4266;;;;
ILCP-D;0,3168;0,3166;0,3163;0,3168;0,3167;;;;
PDL-BC;16,5210;13,2582;11,6615;10,8822;10,5011;;;;
PDL-BC;0,2712;0,2964;0,3469;0,4521;0,6601;;;;
PDL-RP;27,8890;24,6262;23,0295;22,2502;21,8691;;;;
PDL-RP;0,1651;0,1934;0,2495;0,3644;0,5971;;;;
PDL-set;;;;;;;;;
PDL-set;;;;;;;;;
WT;31,2198;27,9571;26,3603;25,5811;25,2000;;;;
WT;6,3600;6,3600;6,3600;6,3600;6,3600;;;;
Grid;32,1209;29,0837;27,3811;26,5360;26,1161;;;;
Grid;4,8500;8,2400;14,5000;27,4500;53,7700;;;;
LZ;23,6722;22,6409;21,6108;20,5794;19,5481;18,5192;17,4866;16,4541;16,1097
LZ;3,9600;3,9400;3,9100;3,8600;3,8000;3,7600;3,7000;3,7000;3,6900
Grammar;14,8133;;;;;;;;
Grammar;7,5877;;;;;;;;


==> plots/topk/enwiki-big-10.csv <==
Brute-L;11,7919;7,7694;5,74781;4,73865;4,23579
Brute-L;645,818;1668,52;4313,83;10278;26849,8
Brute-D;28,7919;24,7694;22,7478;21,7387;21,2358
Brute-D;36,7712;36,7918;36,7776;36,7562;36,8701
PDL-64;64,671;60,6485;58,6269;57,6178;57,1149
PDL-64;0,156812;0,258013;0,415119;0,783233;1,50559
PDL-128;58,8384;54,816;52,7944;51,7852;51,2823
PDL-128;0,269817;0,495907;1,02446;2,1359;4,41191
PDL-256;53,5171;49,4946;47,473;46,4639;45,961
PDL-256;0,498755;1,0648;2,37679;5,19699;10,9706
PDL-64-F;66,8555;62,833;60,8115;59,8023;59,2994
PDL-64-F;0,181679;0,280548;0,443765;0,821471;1,54227
PDL-128-F;60,3968;56,3743;54,3527;53,3436;52,8407
PDL-128-F;0,294879;0,527204;1,0575;2,17171;4,44637
PDL-256-F;54,6122;50,5897;48,5682;47,559;47,0561
PDL-256-F;0,523763;1,0952;2,42258;5,26735;11,0229
PDL-64-2-B;32,9366;28,9141;26,8925;25,8834;25,3805
PDL-64-2-B;28,2007;28,2046;28,4179;28,8749;29,6762
PDL-64-4-B;29,5139;25,4915;23,4699;22,4607;21,9579
PDL-64-4-B;72,4959;72,8485;73,2545;73,7151;74,3029
PDL-128-2-B;31,3019;27,2794;25,2578;24,2487;23,7458
PDL-128-2-B;25,3052;25,6303;26,2329;27,5803;30,0963
PDL-128-4-B;28,0098;23,9874;21,9658;20,9566;20,4538
PDL-128-4-B;59,0004;59,3527;59,9199;61,3828;63,8594
PDL-256-2-B;29,983;25,9605;23,939;22,9298;22,4269
PDL-256-2-B;23,417;24,1473;25,8008;28,9508;35,0681
PDL-256-4-B;26,8348;22,8124;20,7908;19,7816;19,2788
PDL-256-4-B;50,0513;52,5259;52,3815;55,4953;61,6856
WT-light;;;;;
WT-light;;;;;
WT-xlight;;;;;
WT-xlight;;;;;
Grid;;;;;
Grid;;;;;
SURF;22,1897224089;23,08012962;26,5500277672;;
SURF;2,396405;1,524985;0,83181;;


==> plots/topk/enwiki-big-100.csv <==
Brute-L;11,7919;7,7694;5,74781;4,73865;4,23579
Brute-L;643,413;1668,74;4312,18;10257,4;26577
Brute-D;28,7919;24,7694;22,7478;21,7387;21,2358
Brute-D;36,7815;36,7536;36,802;36,7947;36,8043
PDL-64;64,671;60,6485;58,6269;57,6178;57,1149
PDL-64;0,291237;0,380411;0,56499;0,944065;1,68585
PDL-128;58,8384;54,816;52,7944;51,7852;51,2823
PDL-128;0,407869;0,647235;1,18848;2,30881;4,60738
PDL-256;53,5171;49,4946;47,473;46,4639;45,961
PDL-256;0,636716;1,21944;2,53648;5,37181;11,1426
PDL-64-F;66,8555;62,833;60,8115;59,8023;59,2994
PDL-64-F;0,332719;0,420615;0,608535;0,988126;1,72395
PDL-128-F;60,3968;56,3743;54,3527;53,3436;52,8407
PDL-128-F;0,449238;0,694585;1,23281;2,35698;4,65166
PDL-256-F;54,6122;50,5897;48,5682;47,559;47,0561
PDL-256-F;0,678386;1,2614;2,58381;5,42082;11,1911
PDL-64-2-B;32,9366;28,9141;26,8925;25,8834;25,3805
PDL-64-2-B;28,0586;28,1134;28,355;28,7559;29,7075
PDL-64-4-B;29,5139;25,4915;23,4699;22,4607;21,9579
PDL-64-4-B;72,4923;72,7954;73,0703;73,4592;74,2385
PDL-128-2-B;31,3019;27,2794;25,2578;24,2487;23,7458
PDL-128-2-B;25,2345;25,7979;26,2098;27,5064;30,049
PDL-128-4-B;28,0098;23,9874;21,9658;20,9566;20,4538
PDL-128-4-B;58,9566;59,696;60,6625;61,3619;63,8355
PDL-256-2-B;29,983;25,9605;23,939;22,9298;22,4269
PDL-256-2-B;23,3562;24,0995;25,6751;28,7938;35,0708
PDL-256-4-B;26,8348;22,8124;20,7908;19,7816;19,2788
PDL-256-4-B;57,0558;50,8715;52,3933;55,8565;61,6083
WT-light;;;;;
WT-light;;;;;
WT-xlight;;;;;
WT-xlight;;;;;
Grid;;;;;
Grid;;;;;
SURF;22,1897224089;23,08012962;26,5500277672;;
SURF;25,3504;21,884525;6,77331;;


==> plots/topk/influenza-big-10.csv <==
Brute-L;1,9615;1,0942;0,6714;0,4651;0,3664
Brute-L;113,6150;237,2030;550,8140;1365,5800;3384,5000
Brute-D;19,9615;19,0942;18,6714;18,4651;18,3664
Brute-D;8,0854;8,0800;8,1011;8,0886;8,0727
PDL-64;;;;;
PDL-64;;;;;
PDL-128;;;;;
PDL-128;;;;;
PDL-256;;;;;
PDL-256;;;;;
PDL-64-F;;;;;
PDL-64-F;;;;;
PDL-128-F;;;;;
PDL-128-F;;;;;
PDL-256-F;;;;;
PDL-256-F;;;;;
PDL-64-2-B;16,4504;15,5830;15,1602;14,9539;14,8553
PDL-64-2-B;33,2825;33,2755;33,1991;34,6690;33,1366
PDL-64-4-B;14,5431;13,6758;13,2530;13,0467;12,9480
PDL-64-4-B;33,2670;33,2928;33,3228;33,2142;33,6682
PDL-128-2-B;14,4682;13,6008;13,1780;12,9717;12,8730
PDL-128-2-B;28,2979;28,1325;28,7164;28,2787;28,1531
PDL-128-4-B;12,6203;11,7530;11,3302;11,1239;11,0252
PDL-128-4-B;28,3301;28,2447;28,3447;28,2695;28,2472
PDL-256-2-B;12,8947;12,0274;11,6046;11,3983;11,2996
PDL-256-2-B;24,0398;24,6210;24,0769;24,0870;24,1110
PDL-256-4-B;11,3982;10,5308;10,108;9,9017;9,80304
PDL-256-4-B;24,2304;24,2786;24,2828;24,2223;24,5641
WT-light;;;;;
WT-light;;;;;
WT-xlight;;;;;
WT-xlight;;;;;
Grid;36,2522;35,3087;34,8395;34,6039;34,4857
Grid;0,07;0,07;0,1;0,06;0,06
SURF;;;;;
SURF;;;;;


==> plots/topk/influenza-big-100.csv <==
Brute-L;1,9615;1,0942;0,6714;0,4651;0,3664
Brute-L;114,3410;236,0350;549,4540;1361,2700;3402,0700
Brute-D;19,9615;19,0942;18,6714;18,4651;18,3664
Brute-D;8,0859;8,1158;8,0699;8,2852;8,0846
PDL-64;;;;;
PDL-64;;;;;
PDL-128;;;;;
PDL-128;;;;;
PDL-256;;;;;
PDL-256;;;;;
PDL-64-F;;;;;
PDL-64-F;;;;;
PDL-128-F;;;;;
PDL-128-F;;;;;
PDL-256-F;;;;;
PDL-256-F;;;;;
PDL-64-2-B;16,4504;15,5830;15,1602;14,9539;14,8553
PDL-64-2-B;33,3742;33,3396;33,0858;33,0198;33,6012
PDL-64-4-B;14,5431;13,6758;13,2530;13,0467;12,9480
PDL-64-4-B;33,3007;33,3837;33,3206;33,4586;33,2094
PDL-128-2-B;14,4682;13,6008;13,1780;12,9717;12,8730
PDL-128-2-B;29,0788;28,3478;28,2332;28,1170;28,2628
PDL-128-4-B;12,6203;11,7530;11,3302;11,1239;11,0252
PDL-128-4-B;28,2173;28,2807;28,3235;28,2426;28,4016
PDL-256-2-B;12,8947;12,0274;11,6046;11,3983;11,2996
PDL-256-2-B;24,0758;24,2016;24,0852;24,0760;24,1735
PDL-256-4-B;11,3982;10,5308;10,108;9,9017;9,80304
PDL-256-4-B;24,156;24,1875;24,9095;25,055;24,2007
WT-light;;;;;
WT-light;;;;;
WT-xlight;;;;;
WT-xlight;;;;;
Grid;36,2522;35,3087;34,8395;34,6039;34,4857
Grid;0,27;0,26;0,27;0,27;0,27
SURF;;;;;
SURF;;;;;


==> plots/topk/revision-big-10.csv <==
Brute-L;2,13747;1,13482;0,635597;0,385492;0,260113
Brute-L;59,0755;96,6289;179,91;365,999;792,649
Brute-D;19,1375;18,1348;17,6356;17,3855;17,2601
Brute-D;4,73384;4,73205;4,73343;4,72572;4,72772
PDL-64;8,84928;7,84663;7,34741;7,0973;6,97192
PDL-64;0,190178;0,265456;0,418451;0,668473;1,1752
PDL-128;6,43336;5,4307;4,93148;4,68137;4,556
PDL-128;0,28067;0,419064;0,690613;1,2143;2,25747
PDL-256;5,10593;4,10327;3,60405;3,35394;3,22857
PDL-256;0,474466;0,738207;1,27324;2,35302;4,63058
PDL-64-F;10,5833;9,58063;9,0814;8,8313;8,70592
PDL-64-F;0,206224;0,283481;0,437191;0,68758;1,19496
PDL-128-F;7,60298;6,60032;6,1011;5,851;5,72562
PDL-128-F;0,296999;0,438733;0,708477;1,23635;2,27723
PDL-256-F;5,92237;4,91972;4,4205;4,17039;4,04501
PDL-256-F;0,490098;0,755314;1,28622;2,36656;4,65076
PDL-64-2-B;5,90506;4,9024;4,40318;4,15307;4,0277
PDL-64-2-B;4,13854;4,23469;4,37033;4,73849;5,18093
PDL-64-4-B;5,30921;4,30656;3,80734;3,55723;3,43185
PDL-64-4-B;6,31522;6,38341;6,54311;6,81382;7,4058
PDL-128-2-B;4,88458;3,88193;3,3827;3,1326;3,00722
PDL-128-2-B;3,6867;3,85775;4,12784;4,66066;5,73263
PDL-128-4-B;4,3527;3,35005;2,85082;2,60072;2,47534
PDL-128-4-B;5,37114;5,51035;5,78462;6,57187;7,40273
PDL-256-2-B;4,26507;3,26242;2,7632;2,51309;2,38771
PDL-256-2-B;3,59853;3,86674;4,4198;5,5425;7,83898
PDL-256-4-B;3,79776;2,79511;2,29588;2,04578;1,9204
PDL-256-4-B;5,10836;5,32814;5,88038;7,00791;9,34147
WT-light;;;;;
WT-light;;;;;
WT-xlight;;;;;
WT-xlight;;;;;
Grid;;;;;
Grid;;;;;
SURF;21,2168425827;21,8667881367;25,3364590156;;
SURF;3,224152;2,833968;0,965192;;


==> plots/topk/revision-big-100.csv <==
Brute-L;2,1375;1,1348;0,6356;0,3855;0,2601
Brute-L;59,1011;96,6892;180,2450;366,7700;792,9940
Brute-D;19,1375;18,1348;17,6356;17,3855;17,2601
Brute-D;4,7425;4,7299;4,7442;4,7444;4,7320
PDL-64;8,8493;7,8466;7,3474;7,0973;6,9719
PDL-64;0,2469;0,3245;0,4665;0,7307;1,2429
PDL-128;6,4334;5,4307;4,9315;4,6814;4,5560
PDL-128;0,3389;0,4761;0,7494;1,2775;2,3278
PDL-256;5,1059;4,1033;3,6041;3,3539;3,2286
PDL-256;0,5259;0,7931;1,3428;2,4081;4,6989
PDL-64-F;10,5833;9,5806;9,0814;8,8313;8,7059
PDL-64-F;0,2657;0,3426;0,4878;0,7520;1,2626
PDL-128-F;7,6030;6,6003;6,1011;5,8510;5,7256
PDL-128-F;0,3554;0,4954;0,7698;1,2954;2,3438
PDL-256-F;5,9224;4,9197;4,4205;4,1704;4,0450
PDL-256-F;0,5426;0,8087;1,3523;2,4314;4,7202
PDL-64-2-B;5,9051;4,9024;4,4032;4,1531;4,0277
PDL-64-2-B;4,1510;4,2492;4,5364;4,6509;5,2014
PDL-64-4-B;5,3092;4,3066;3,8073;3,5572;3,4319
PDL-64-4-B;6,3316;6,4138;6,5431;6,8250;7,3700
PDL-128-2-B;4,8846;3,8819;3,3827;3,1326;3,0072
PDL-128-2-B;3,6817;3,8305;4,1088;4,6454;5,7405
PDL-128-4-B;4,3527;3,3501;2,8508;2,6007;2,4753
PDL-128-4-B;5,3410;5,4930;5,7936;6,3195;7,4156
PDL-256-2-B;4,2651;3,2624;2,7632;2,5131;2,3877
PDL-256-2-B;3,6017;3,8695;4,5715;5,6321;7,9842
PDL-256-4-B;3,79776;2,79511;2,29588;2,04578;1,9204
PDL-256-4-B;5,04885;5,32796;5,88013;6,99524;9,3329
WT-light;;;;;
WT-light;;;;;
WT-xlight;;;;;
WT-xlight;;;;;
Grid;;;;;
Grid;;;;;
SURF;21,2168425827;21,8667881367;25,3364590156;;
SURF;15,894864;15,052888;4,497384;;

